Task Grouping for Automated Multi-Task Machine Learning via Task Affinity Prediction

When a number of similar tasks have to be learned simultaneously, multi-task learning (MTL) models can attain significantly higher accuracy than single-task learning (STL) models. However, the advantage of MTL depends on various factors, such as the similarity of the tasks, the sizes of the datasets, and so on; in fact, some tasks might not benefit from MTL and may even incur a loss of accuracy compared to STL. Hence, the question arises: which tasks should be learned together? Domain experts can attempt to group tasks together following intuition, experience, and best practices, but manual grouping can be labor-intensive and far from optimal. In this paper, we propose a novel automated approach for task grouping. First, we study the affinity of tasks for MTL using four benchmark datasets that have been used extensively in the MTL literature, focusing on neural network-based MTL models. We identify inherent task features and STL characteristics that can help us to predict whether a group of tasks should be learned together using MTL or if they should be learned independently using STL. Building on this predictor, we introduce a randomized search algorithm, which employs the predictor to minimize the number of MTL trainings performed during the search for task groups. We demonstrate on the four benchmark datasets that our predictor-driven search approach can find better task groupings than existing baseline approaches.

==> data/Groupwise_Individual_Usefulness_Chemical_avg_NN.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,45.02548944715205
\#Samples,18.13746955420697
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,6.88400998114542
Group-target $\sigma^2$ $(\mu)$,3.51683888334215
Group distance ($\mu$),2.48206091779488
Pairwise MTL gain $(\sigma^2)$,2.3848080581607203
Pairwise MTL gain $(\sigma)$,2.18645263284184
\#Tasks,1.70817728726891
Group-target $\sigma$ $(\mu)$,0.8073626658532699


==> data/Groupwise_Individual_Usefulness_Chemical_avg_SVM.csv <==
Feature,Avg_R_SQUARE
\#Tasks,69.6
Pairwise MTL gain $(\sigma^2)$,66.93
Pairwise MTL gain $(\sigma)$,42.45
Pairwise MTL gain $(\mu)$,19.42
\#Samples,1.37
Group-target $\sigma^2$ $(\mu)$,0.13
Group-target $\sigma$ $(\mu)$,0.04
Group distance ($\mu$),0.0


==> data/Groupwise_Individual_Usefulness_Chemical_avg_xgBoost.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,70.59
\#Samples,14.9
\#Tasks,5.42
Group-target $\sigma^2$ $(\mu)$,3.26
Pairwise MTL gain $(\sigma)$,0.22
Group-target $\sigma$ $(\mu)$,0.14
Pairwise MTL gain $(\sigma^2)$,0.09
Group distance ($\mu$),0.02


==> data/Groupwise_Individual_Usefulness_Landmine_avg_NN.csv <==
Feature,Avg_R_SQUARE
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,5.0853
Pairwise MTL gain $(\mu)$,1.6588
Group-target $\sigma^2$ $(\mu)$,1.227
Group-target $\sigma$ $(\mu)$,0.9446
Pairwise MTL gain $(\sigma)$,0.7237
Group distance ($\mu$),0.4563
Pairwise MTL gain $(\sigma^2)$,0.2675
\#Tasks,0.0211
\#Samples,-0.0


==> data/Groupwise_Individual_Usefulness_Landmine_avg_SVM.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,87.77
Pairwise MTL gain $(\sigma^2)$,55.9
Pairwise MTL gain $(\sigma)$,51.97
Group-target $\sigma$ $(\mu)$,27.29
Group-target $\sigma^2$ $(\mu)$,25.88
Group distance ($\mu$),8.8
\#Tasks,5.23
\#Samples,-0.0


==> data/Groupwise_Individual_Usefulness_Landmine_avg_xgBoost.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\sigma)$,39.71
\#Tasks,39.6
Pairwise MTL gain $(\sigma^2)$,39.12
Pairwise MTL gain $(\mu)$,24.84
Group-target $\sigma^2$ $(\mu)$,4.0
Group-target $\sigma$ $(\mu)$,3.76
Group distance ($\mu$),0.33
\#Samples,-0.0


==> data/Groupwise_Individual_Usefulness_Parkinsons_avg_NN.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,21.99326700443528
Group distance ($\mu$),9.05078570177723
Pairwise MTL gain $(\sigma^2)$,7.77719712475349
Pairwise MTL gain $(\sigma)$,2.0200207434955
Group-target $\sigma$ $(\mu)$,1.96481388716701
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,1.54165627859401
Group-target $\sigma^2$ $(\mu)$,1.06863278606783
\#Tasks,0.01131398307782
\#Samples,-5.2318495979974955e-06


==> data/Groupwise_Individual_Usefulness_Parkinsons_avg_SVM.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,57.47
Group distance ($\mu$),21.77
Pairwise MTL gain $(\sigma)$,13.27
Group-target $\sigma$ $(\mu)$,10.02
\#Tasks,3.4
Group-target $\sigma^2$ $(\mu)$,3.31
Pairwise MTL gain $(\sigma^2)$,1.23
\#Samples,0.45


==> data/Groupwise_Individual_Usefulness_Parkinsons_avg_xgBoost.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,58.62
Group distance ($\mu$),19.65
Group-target $\sigma^2$ $(\mu)$,17.28
Group-target $\sigma$ $(\mu)$,15.91
Pairwise MTL gain $(\sigma)$,6.82
Pairwise MTL gain $(\sigma^2)$,3.56
\#Tasks,1.98
\#Samples,0.87


==> data/Groupwise_Individual_Usefulness_School_avg_NN.csv <==
Feature,Avg_R_SQUARE
\#Tasks,8.61334788014239
Pairwise MTL gain $(\mu)$,7.24986964482502
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,1.10463513394406
Pairwise MTL gain $(\sigma)$,0.8326802572081
Pairwise MTL gain $(\sigma^2)$,0.37812426221594997
Group-target $\sigma^2$ $(\mu)$,0.23132779002592
Group-target $\sigma$ $(\mu)$,0.11474363017763001
\#Samples,0.08790775635758
Group distance ($\mu$),-0.06998499285042


==> data/Groupwise_Individual_Usefulness_School_avg_SVM.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,32.37
Pairwise MTL gain $(\sigma)$,26.47
Pairwise MTL gain $(\sigma^2)$,23.01
\#Tasks,7.25
Group distance ($\mu$),2.0
Group-target $\sigma$ $(\mu)$,0.78
\#Samples,0.7
Group-target $\sigma^2$ $(\mu)$,0.55


==> data/Groupwise_Individual_Usefulness_School_avg_xgBoost.csv <==
Feature,Avg_R_SQUARE
Pairwise MTL gain $(\mu)$,91.56
Group-target $\sigma^2$ $(\mu)$,16.35
Group-target $\sigma$ $(\mu)$,16.17
\#Samples,4.25
Group distance ($\mu$),3.77
Pairwise MTL gain $(\sigma^2)$,0.42
Pairwise MTL gain $(\sigma)$,0.11
\#Tasks,0.11


==> data/Groupwise_PearsonCorrelation_Chemical.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.65817,0.6582
Group-target $\sigma$ $(\mu)$,0.44078,0.4408
Group-target $\sigma^2$ $(\mu)$,0.43997,0.44
\#Samples,-0.33187,0.3319
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,-0.31388,0.3139
Pairwise MTL gain $(\sigma^2)$,0.15573,0.1557
Pairwise MTL gain $(\sigma)$,0.14973,0.1497
Group distance ($\mu$),-0.1021,0.1021
\#Tasks,-0.09554,0.0955


==> data/Groupwise_PearsonCorrelation_Chemical_SVM.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\sigma)$,-0.6225,0.6225
\#Tasks,-0.58658,0.5866
Pairwise MTL gain $(\mu)$,0.43528,0.4353
Pairwise MTL gain $(\sigma^2)$,-0.42232,0.4223
Group-target $\sigma^2$ $(\mu)$,-0.16633,0.1663
Group-target $\sigma$ $(\mu)$,-0.16579,0.1658
Group distance ($\mu$),-0.00364,0.0036
\#Samples,0.00339,0.0034


==> data/Groupwise_PearsonCorrelation_Chemical_xgBoost.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.84564,0.8456
Group-target $\sigma$ $(\mu)$,0.47357,0.4736
Group-target $\sigma^2$ $(\mu)$,0.47345,0.4734
\#Samples,-0.27081,0.2708
\#Tasks,-0.26423,0.2642
Pairwise MTL gain $(\sigma)$,-0.08543,0.0854
Group distance ($\mu$),-0.02776,0.0278
Pairwise MTL gain $(\sigma^2)$,0.02674,0.0267


==> data/Groupwise_PearsonCorrelation_Landmine.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.13047,0.1305
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,0.1267,0.1267
Pairwise MTL gain $(\sigma)$,0.11435,0.1144
Group-target $\sigma$ $(\mu)$,-0.10789,0.1079
Pairwise MTL gain $(\sigma^2)$,0.10122,0.1012
Group-target $\sigma^2$ $(\mu)$,-0.09911,0.0991
Group distance ($\mu$),0.07239,0.0724
\#Tasks,-0.01195,0.012
\#Samples,0.01109,0.0111


==> data/Groupwise_PearsonCorrelation_Landmine_SVM.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.93648,0.9365
Pairwise MTL gain $(\sigma^2)$,0.65865,0.6586
Pairwise MTL gain $(\sigma)$,0.6381,0.6381
Group-target $\sigma$ $(\mu)$,-0.4948,0.4948
Group-target $\sigma^2$ $(\mu)$,-0.48724,0.4872
Group distance ($\mu$),0.29176,0.2918
\#Tasks,0.23226,0.2323
\#Samples,0.0184,0.0184


==> data/Groupwise_PearsonCorrelation_Landmine_xgBoost.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.54061,0.5406
Pairwise MTL gain $(\sigma)$,0.48163,0.4816
\#Tasks,0.46283,0.4628
Pairwise MTL gain $(\sigma^2)$,0.34169,0.3417
Group-target $\sigma^2$ $(\mu)$,0.19556,0.1956
Group-target $\sigma$ $(\mu)$,0.19016,0.1902
Group distance ($\mu$),-0.05803,0.058
\#Samples,-0.02983,0.0298


==> data/Groupwise_PearsonCorrelation_Parkinsons.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Group distance ($\mu$),0.25711,0.2571
Pairwise MTL gain $(\sigma^2)$,0.1475,0.1475
Pairwise MTL gain $(\sigma)$,0.14687,0.1469
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,0.1452,0.1452
Pairwise MTL gain $(\mu)$,0.08275,0.0828
Group-target $\sigma$ $(\mu)$,-0.04241,0.0424
\#Tasks,-0.0124,0.0124
\#Samples,0.01194,0.0119
Group-target $\sigma^2$ $(\mu)$,0.00407,0.0041


==> data/Groupwise_PearsonCorrelation_Parkinsons_SVM.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.93169,0.9317
Group distance ($\mu$),-0.38139,0.3814
Group-target $\sigma$ $(\mu)$,0.2146,0.2146
Group-target $\sigma^2$ $(\mu)$,0.16934,0.1693
Pairwise MTL gain $(\sigma)$,-0.15225,0.1522
Pairwise MTL gain $(\sigma^2)$,-0.12914,0.1291
\#Samples,-0.08481,0.0848
\#Tasks,-0.0331,0.0331


==> data/Groupwise_PearsonCorrelation_Parkinsons_xgBoost.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.82684,0.8268
Group distance ($\mu$),-0.41271,0.4127
Group-target $\sigma$ $(\mu)$,0.28828,0.2883
Pairwise MTL gain $(\sigma)$,-0.25372,0.2537
Group-target $\sigma^2$ $(\mu)$,0.24323,0.2432
Pairwise MTL gain $(\sigma^2)$,-0.20018,0.2002
\#Samples,-0.10728,0.1073
\#Tasks,0.03968,0.0397


==> data/Groupwise_PearsonCorrelation_School.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
\#Tasks,-0.28125,0.2812
Pairwise MTL gain $(\mu)$,0.27113,0.2711
Pairwise MTL gain $(\sigma)$,-0.0917,0.0917
\#Samples,-0.0713,0.0713
Pairwise MTL gain $(\sigma^2)$,-0.06962,0.0696
Group-target $\sigma^2$ $(\mu)$,0.04839,0.0484
Group distance ($\mu$),0.03723,0.0372
Group-target $\sigma$ $(\mu)$,0.03311,0.0331
Pairwise $\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$ $(\mu)$,0.0082,0.0082


==> data/Groupwise_PearsonCorrelation_School_SVM.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.56586,0.5659
Pairwise MTL gain $(\sigma)$,-0.44761,0.4476
Pairwise MTL gain $(\sigma^2)$,-0.36382,0.3638
\#Tasks,-0.27756,0.2776
Group-target $\sigma$ $(\mu)$,0.08632,0.0863
Group-target $\sigma^2$ $(\mu)$,0.07768,0.0777
Group distance ($\mu$),-0.05241,0.0524
\#Samples,0.00074,0.0007


==> data/Groupwise_PearsonCorrelation_School_xgBoost.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
Pairwise MTL gain $(\mu)$,0.95722,0.9572
Group-target $\sigma^2$ $(\mu)$,-0.4266,0.4266
Group-target $\sigma$ $(\mu)$,-0.42114,0.4211
\#Samples,-0.20746,0.2075
Group distance ($\mu$),0.1792,0.1792
Pairwise MTL gain $(\sigma^2)$,-0.0475,0.0475
\#Tasks,0.03895,0.039
Pairwise MTL gain $(\sigma)$,-0.01925,0.0192


==> data/Pairwise_Individual_Usefulness_Chemical_avg_NN.csv <==
Feature,Avg_R_SQUARE
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,21.81
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,21.29
$d_{H_{(t_i\leftrightarrow t_j)}}$ nS,20.75
Curve grad (20\%),19.92
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,18.52
Curve grad (30\%),17.8
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,15.21
Curve grad (10\%),15.12


==> data/Pairwise_Individual_Usefulness_Landmine_avg_NN.csv <==
Feature,Avg_R_SQUARE
$\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$,6.38
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,2.6
$d_{M_{(t_i+t_j)}}$ scaled nS,2.32
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.09
$|D_{t_i}-D_{t_j}|$ nS,2.07
${\sigma}_{(t_i+t_j)}$ nP,1.86
Curve grad (30\%),1.82
Curve grad (40\%),1.34


==> data/Pairwise_Individual_Usefulness_Parkinsons_avg_NN.csv <==
Feature,Avg_R_SQUARE
${\sigma^{2}}_{(t_i+t_j)}$ nS,16.52
${\sigma}_{(t_i+t_j)}$ nS,11.66
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,7.86
${\sigma}_{(t_i+t_j)}$ nP,7.44
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,6.55
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,4.73
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,4.48
${\sigma^{2}}_{(t_i+t_j)}$ nP,2.58


==> data/Pairwise_Individual_Usefulness_School_avg_NN.csv <==
Feature,Avg_R_SQUARE
Param $|a_{t_i} - a_{t_j}|$,8.55
Curve grad (20\%),7.03
Param $|b_{t_i} - b_{t_j}|$,6.63
Curve grad (30\%),6.38
Curve grad (10\%),4.49
Curve grad (40\%),4.01
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.7
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.59


==> data/Pairwise_Individual_Usefulness_avg_NN_all.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg_R_SQUARE
Param $|b_{t_i} - b_{t_j}|$,6.63,12.04,-0.38,0.04,4.5825
Param $|a_{t_i} - a_{t_j}|$,8.55,10.12,-0.14,0.07,4.65
Curve grad (30\%),6.38,17.8,1.82,-0.01,6.4975
Curve grad (20\%),7.03,19.92,0.05,-0.04,6.740000000000001
Curve grad (40\%),4.01,8.1,1.34,-0.16,3.3225
Curve grad (50\%),2.44,0.0,0.26,-0.05,0.6625000000000001
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.7,0.0,2.09,-0.22,1.5233333333333334
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.59,0.0,0.57,-0.19,0.9899999999999999
$d_{E_{(t_i+t_j)}}$ nS,2.25,-0.4,-0.02,-0.06,0.4425
Curve grad (60\%),2.15,1.82,0.69,-0.03,1.1575
$d_{E_{(t_i+t_j)}}$ nP,2.18,3.06,-0.05,0.01,1.3
$\sigma$ $(\mu)$,2.09,-0.24,0.25,0.48,0.6449999999999999
$d_{M_{(t_i+t_j)}}$ nS,2.06,0.02,-0.04,-0.05,0.4975
Curve grad (10\%),4.49,15.12,0.13,-0.02,4.93
$\mathcal{Z}_{t_i \leftrightarrow t_j}$,1.37,0.29,-0.2,-0.12,0.3350000000000001
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,1.34,0.14,0.58,-0.18,0.47000000000000003
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,1.12,5.4,0.57,-0.05,1.7600000000000002
$|D_{t_i}-D_{t_j}|$ nS,0.88,0.0,2.07,-0.08,0.7174999999999999
$d_{M_{(t_i+t_j)}}$ nP,1.48,7.18,0.0,-0.09,2.1425
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.42,15.21,-0.03,-0.06,3.8850000000000002
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.31,18.52,0.0,-0.3,4.632499999999999
$\sigma^2$ $(\mu)$,0.53,0.01,0.22,0.51,0.3175
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,0.25,21.81,-0.0,-0.02,5.51
Curve grad (70\%),0.37,1.02,0.12,-0.15,0.3400000000000001
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,0.18,21.29,2.6,-0.03,6.01
Curve grad (90\%),-0.22,5.25,0.15,0.0,1.2950000000000002
$\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$,-0.01,0.51,6.38,0.11,1.7475
$d_{E_{(t_i+t_j)}}$ scaled nP,-0.0,0.0,0.16,0.01,0.05666666666666667
$d_{M_{(t_i+t_j)}}$ scaled nS,-0.0,0.0,2.32,0.01,0.7766666666666665
${\sigma}_{(t_i+t_j)}$ nS,0.0,0.5,-0.16,-0.04,0.075
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nS,-0.01,0.0,-0.12,-0.01,-0.04666666666666667
${\sigma}_{(t_i+t_j)}$ nP,-0.01,-0.26,1.86,-0.23,0.34
${\sigma^{2}}_{(t_i+t_j)}$ nS,0.01,-0.61,0.04,0.38,-0.044999999999999984
$d_{E_{(t_i+t_j)}}$ scaled nS,-0.1,0.0,-0.07,-0.0,-0.05666666666666667
$d_{M_{(t_i+t_j)}}$ scaled nP,-0.06,0.0,-0.91,-0.06,-0.3433333333333333
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nS,-0.08,0.0,0.0,-0.02,-0.03333333333333333
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.15,0.17,-0.09,-0.01,-0.019999999999999993
Curve grad (80\%),-0.17,0.3,-0.07,-0.13,-0.01750000000000001
$d_{H_{(t_i\leftrightarrow t_j)}}$ nS,0.0,20.75,0.0,0.0,20.75
$d_{H_{(t_i+t_j)}}$ nP,0.0,7.49,0.0,0.0,7.49
$d_{H_{(t_i+t_j)}}$ nS,0.0,0.61,0.0,0.0,0.61
$d_{H_{(t_i\leftrightarrow t_j)}}$ nP,0.0,12.7,0.0,0.0,12.7


==> data/Pairwise_Individual_Usefulness_avg_SVM_all.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg_R_SQUARE
${\sigma^{2}}_{(t_i+t_j)}$ nP,3.31,-0.39,0.38,4.95,2.0625
${\sigma}_{(t_i+t_j)}$ nP,4.89,-0.98,0.08,41.64,11.4075
${\sigma^{2}}_{(t_i+t_j)}$ nS,4.5,-1.13,0.01,-0.045,-7.990000000000001
${\sigma}_{(t_i+t_j)}$ nS,2.67,-0.05,-0.01,-0.045,-1.4824999999999997
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,2.08,0.0,2.6,0.4,1.6933333333333334
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,1.54,0.0,0.34,0.09,0.6566666666666667
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.95,1.38,18.37,49.71,17.6025
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.94,1.4,11.28,51.19,16.2025
$d_{E_{(t_i+t_j)}}$ scaled nP,0.57,0.0,-0.01,-0.09,0.15666666666666665
$d_{M_{(t_i+t_j)}}$ scaled nS,0.13,0.0,0.03,0.01,0.05666666666666667
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,0.47,-0.67,0.65,1.11,0.39
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,0.45,-0.04,2.41,-0.045,-6.625
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.3,0.0,3.25,0.21,1.2533333333333332
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.21,0.0,0.77,0.06,0.3466666666666667
$d_{M_{(t_i+t_j)}}$ nS,0.13,-0.46,0.01,-0.02,-0.085
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,0.08,-1.92,0.0,-0.25,-0.5225
$d_{E_{(t_i+t_j)}}$ nS,0.13,-0.06,0.0,-0.01,0.015000000000000001
$d_{M_{(t_i+t_j)}}$ nP,-0.03,-2.47,-0.01,-0.3,-0.7024999999999999
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,0.01,-1.46,0.02,2.05,0.15499999999999997
$\sigma$ $(\mu)$,0.0,-0.6,0.71,-0.045,-6.5425
$d_{E_{(t_i+t_j)}}$ nP,0.01,-0.35,0.0,-0.0,-0.08499999999999999
$\sigma^2$ $(\mu)$,0.0,-0.02,0.11,-0.045,-10.209999999999999
$|D_{t_i}-D_{t_j}|$ nS,0.02,-0.01,0.04,-0.045,-7.9775
$d_{E_{(t_i+t_j)}}$ scaled nS,-0.01,0.0,-0.0,-0.25,-0.08666666666666667
$d_{M_{(t_i+t_j)}}$ scaled nP,-0.1,0.0,0.01,-0.0,-0.030000000000000002
$d_{H_{(t_i\leftrightarrow t_j)}}$ nP,0.0,1.15,0.0,0.0,1.15
$d_{H_{(t_i\leftrightarrow t_j)}}$ nS,0.0,-0.01,0.0,0.0,-0.01
$d_{H_{(t_i+t_j)}}$ nP,0.0,0.01,0.0,0.0,0.01
$d_{H_{(t_i+t_j)}}$ nS,0.0,0.07,0.0,0.0,0.07


==> data/Pairwise_Individual_Usefulness_avg_xgBoost_all.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg_R_SQUARE
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,19.84,0.0,0.2,-0.045,4.966666666666666
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,18.26,0.0,-0.7,-0.045,4.003333333333334
$d_{E_{(t_i+t_j)}}$ nS,13.99,-0.71,0.0,-0.045,1.9625000000000004
$d_{E_{(t_i+t_j)}}$ nP,12.25,-1.12,0.09,-0.045,1.6824999999999997
$d_{M_{(t_i+t_j)}}$ nS,13.22,-1.27,-0.14,-0.045,1.985
$d_{M_{(t_i+t_j)}}$ nP,10.23,0.92,3.14,-0.045,2.5175
$|D_{t_i}-D_{t_j}|$ nS,4.07,-1.53,0.04,-0.045,-0.7275
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,3.06,-1.61,0.04,-1.87,-0.09500000000000003
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.9,0.0,1.77,-0.045,-0.21333333333333337
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.97,0.0,0.04,-0.045,-0.5366666666666667
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,1.31,-0.42,0.08,-0.045,-0.84
$d_{M_{(t_i+t_j)}}$ scaled nS,0.4,0.0,0.79,-0.045,-1.6333333333333335
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.46,5.62,5.74,12.72,6.135
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.6,7.0,0.06,13.37,5.257499999999999
$\sigma$ $(\mu)$,0.31,-0.0,3.39,15.0,4.675
${\sigma^{2}}_{(t_i+t_j)}$ nP,0.18,-0.12,0.03,28.88,7.2425
$\sigma^2$ $(\mu)$,0.22,0.19,0.71,12.45,3.3925
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,0.2,7.1,-0.34,-0.045,0.6174999999999999
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,0.09,6.76,-0.07,-0.045,0.40749999999999975
${\sigma}_{(t_i+t_j)}$ nP,0.0,-0.22,-0.0,41.94,10.43
$d_{E_{(t_i+t_j)}}$ scaled nP,0.01,0.0,1.53,-0.045,-0.4000000000000001
${\sigma}_{(t_i+t_j)}$ nS,-0.02,0.19,0.0,40.17,10.085
${\sigma^{2}}_{(t_i+t_j)}$ nS,0.02,-0.57,-0.02,37.27,9.175
$d_{M_{(t_i+t_j)}}$ scaled nP,0.05,0.0,6.45,-0.045,1.2733333333333332
$d_{E_{(t_i+t_j)}}$ scaled nS,-0.54,0.0,0.09,-0.045,-1.1933333333333334
$d_{H_{(t_i\leftrightarrow t_j)}}$ nS,0.0,8.67,0.0,0.0,8.67
$d_{H_{(t_i\leftrightarrow t_j)}}$ nP,0.0,7.7,0.0,0.0,7.7
$d_{H_{(t_i+t_j)}}$ nP,0.0,1.0,0.0,0.0,1.0
$d_{H_{(t_i+t_j)}}$ nS,0.0,-1.8,0.0,0.0,-1.8


==> data/Pairwise_PearsonCorrelation_Chemical_NN_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.71875,0.7188
${\sigma}_{(t_i+t_j)}$ nP,-0.71761,0.7176
${\sigma^{2}}_{(t_i+t_j)}$ nS,-0.71673,0.7167
${\sigma}_{(t_i+t_j)}$ nS,-0.71659,0.7166
$\sigma$ $(\mu)$,0.71541,0.7154
$\sigma^2$ $(\mu)$,0.71436,0.7144
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,0.48483,0.4848
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,0.48483,0.4848
Curve grad (20\%),-0.44621,0.4462


==> data/Pairwise_PearsonCorrelation_Chemical_SVM_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,0.08688,0.0869
$d_{H_{(t_i\leftrightarrow t_j)}}$ nS,0.0867,0.0867
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,0.08513,0.0851
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.07752,0.0775
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.0774,0.0774
$d_{H_{(t_i\leftrightarrow t_j)}}$ nP,0.07745,0.0774
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.06063,0.0606
${\sigma}_{(t_i+t_j)}$ nP,-0.05959,0.0596
${\sigma}_{(t_i+t_j)}$ nS,-0.05846,0.0585


==> data/Pairwise_PearsonCorrelation_Chemical_xgBoost_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.48322,0.4832
${\sigma}_{(t_i+t_j)}$ nP,-0.48318,0.4832
${\sigma}_{(t_i+t_j)}$ nS,-0.48305,0.483
$\sigma$ $(\mu)$,0.48299,0.483
${\sigma^{2}}_{(t_i+t_j)}$ nS,-0.48296,0.483
$\sigma^2$ $(\mu)$,0.48283,0.4828
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,0.35905,0.359
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,0.35905,0.359
$d_{H_{(t_i\leftrightarrow t_j)}}$ nP,0.25947,0.2595


==> data/Pairwise_PearsonCorrelation_Landmine_NN_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$,0.27717,0.2772
$d_{E_{(t_i+t_j)}}$ scaled nP,0.25189,0.2519
$d_{E_{(t_i+t_j)}}$ scaled nS,0.24179,0.2418
$d_{M_{(t_i+t_j)}}$ scaled nP,0.21766,0.2177
$d_{M_{(t_i+t_j)}}$ scaled nS,0.20596,0.206
${\sigma}_{(t_i+t_j)}$ nS,0.19187,0.1919
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.18957,0.1896
$d_{M_{(t_i\leftrightarrow t_j)}}$ nS,-0.17784,0.1778
$|D_{t_i}-D_{t_j}|$ nS,-0.17301,0.173


==> data/Pairwise_PearsonCorrelation_Landmine_SVM_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$\sigma$ $(\mu)$,-0.52538,0.5254
$\sigma^2$ $(\mu)$,-0.5202,0.5202
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.45736,0.4574
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.44851,0.4485
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.27318,0.2732
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,0.25547,0.2555
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,0.25195,0.252
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nS,0.24733,0.2473
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,0.23763,0.2376


==> data/Pairwise_PearsonCorrelation_Landmine_xgBoost_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$d_{E_{(t_i+t_j)}}$ scaled nP,0.31521,0.3152
$d_{E_{(t_i+t_j)}}$ scaled nS,0.29824,0.2982
$d_{M_{(t_i+t_j)}}$ scaled nP,0.28417,0.2842
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.27024,0.2702
$d_{M_{(t_i+t_j)}}$ scaled nS,0.25422,0.2542
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.18913,0.1891
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,-0.14831,0.1483
$d_{E_{(t_i\leftrightarrow t_j)}}$ nS,-0.14768,0.1477
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,-0.14269,0.1427


==> data/Pairwise_PearsonCorrelation_Parkinsons_NN_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$\sigma^2$ $(\mu)$,0.07983,0.0798
$\sigma$ $(\mu)$,0.07894,0.0789
$\mathcal{W}_{t_i}\cdot\mathcal{W}_{t_j}$,-0.06243,0.0624
Curve grad (10\%),-0.05197,0.052
$\mathcal{Z}_{t_i \leftrightarrow t_j}$,-0.04928,0.0493
Param $|a_{t_i} - a_{t_j}|$,0.04459,0.0446
Param $|b_{t_i} - b_{t_j}|$,-0.04177,0.0418
${\sigma^{2}}_{(t_i+t_j)}$ nP,0.03493,0.0349
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,0.03254,0.0325


==> data/Pairwise_PearsonCorrelation_Parkinsons_SVM_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
${\sigma^{2}}_{(t_i+t_j)}$ nS,-0.95509,0.9551
${\sigma}_{(t_i+t_j)}$ nP,-0.91619,0.9162
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.9071,0.9071
${\sigma}_{(t_i+t_j)}$ nS,-0.76477,0.7648
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,-0.51782,0.5178
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,-0.50924,0.5092
$\sigma$ $(\mu)$,0.23397,0.234
$\sigma^2$ $(\mu)$,0.18671,0.1867
$|D_{t_i}-D_{t_j}|$ nS,-0.09092,0.0909


==> data/Pairwise_PearsonCorrelation_Parkinsons_xgBoost_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
${\sigma}_{(t_i+t_j)}$ nS,-0.57341,0.5734
${\sigma}_{(t_i+t_j)}$ nP,-0.46216,0.4622
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,-0.42965,0.4296
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,-0.42404,0.424
${\sigma^{2}}_{(t_i+t_j)}$ nS,-0.39548,0.3955
$\sigma$ $(\mu)$,0.25339,0.2534
$\sigma^2$ $(\mu)$,0.20362,0.2036
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,-0.1329,0.1329
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.11391,0.1139


==> data/Pairwise_PearsonCorrelation_School_NN_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.22161,0.2216
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.21626,0.2163
$\sigma$ $(\mu)$,-0.16722,0.1672
$d_{E_{(t_i+t_j)}}$ nS,0.14614,0.1461
$\sigma^2$ $(\mu)$,-0.1461,0.1461
$d_{M_{(t_i+t_j)}}$ nS,0.13731,0.1373
$\mathcal{Z}_{t_i \leftrightarrow t_j}$,-0.12409,0.1241
$d_{E_{(t_i+t_j)}}$ nP,0.11968,0.1197
$d_{M_{(t_i+t_j)}}$ nP,0.11376,0.1138


==> data/Pairwise_PearsonCorrelation_School_SVM_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
${\sigma}_{(t_i+t_j)}$ nS,-0.23815,0.2382
${\sigma}_{(t_i+t_j)}$ nP,-0.23758,0.2376
${\sigma^{2}}_{(t_i+t_j)}$ nS,-0.23742,0.2374
${\sigma^{2}}_{(t_i+t_j)}$ nP,-0.23502,0.235
$d_{M_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.11803,0.118
$d_{E_{(t_i\leftrightarrow t_j)}}$ scaled nP,-0.10369,0.1037
$d_{M_{(t_i+t_j)}}$ scaled nS,0.10061,0.1006
$|{\sigma}_{t_i}-{\sigma}_{t_j}|$ nS,-0.09873,0.0987
$|{\sigma^{2}}_{t_i}-{\sigma^{2}}_{t_j}|$ nS,-0.09786,0.0979


==> data/Pairwise_PearsonCorrelation_School_xgBoost_top.csv <==
Feature,Pearson_Corr,PearsonCorrelationABS
$\sigma^2$ $(\mu)$,-0.44248,0.4425
$\sigma$ $(\mu)$,-0.43633,0.4363
$d_{E_{(t_i\leftrightarrow t_j)}}$ nP,0.18579,0.1858
$|D_{t_i}-D_{t_j}|$ nS,0.12894,0.1289
$d_{M_{(t_i\leftrightarrow t_j)}}$ nP,0.12755,0.1276
$d_{E_{(t_i+t_j)}}$ nS,0.12624,0.1262
$d_{E_{(t_i+t_j)}}$ nP,0.12612,0.1261
$d_{M_{(t_i+t_j)}}$ nP,0.12069,0.1207
$d_{M_{(t_i+t_j)}}$ nS,0.11921,0.1192


==> data/PearsonCorrelation_TaskSpecific_NN.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg
Fitted param b $t_i$,0.30512,0.42679,-0.20942,0.04926,0.14293750000000002
Loss $t_i$,0.02425,0.53385,-0.01884,0.02282,0.14052
Target $\sigma^2$ $t_i$,-0.07475,0.33318,-0.11919,-0.00323,0.03400249999999999
Target $\sigma$ $t_i$,-0.09418,0.33472,-0.13611,-0.03993,0.016125000000000007
$\text{Curve grad}_{t_i}$ (70\%),0.01735,0.05102,-0.02502,-0.02532,0.0045075
$\text{Curve grad}_{t_i}$ (40\%),0.01025,0.10621,-0.02806,-0.07128,0.004279999999999999
$\text{Curve grad}_{t_i}$ (50\%),0.01125,0.08779,-0.02221,-0.06165,0.0037950000000000015
$\text{Curve grad}_{t_i}$ (90\%),0.02428,0.02007,-0.03646,0.00655,0.0036100000000000004
$\text{Curve grad}_{t_i}$ (30\%),0.00515,0.12092,-0.03738,-0.07781,0.0027199999999999967
$\text{Curve grad}_{t_i}$ (10\%),0.02246,0.14519,-0.05161,-0.10928,0.001690000000000004
$\text{Curve grad}_{t_i}$ (80\%),0.0075,0.03439,-0.02791,-0.01002,0.0009899999999999991
$\text{Curve grad}_{t_i}$ (20\%),0.01646,0.13113,-0.0473,-0.09975,0.00013499999999999623
$\text{Curve grad}_{t_i}$ (60\%),-0.00011,0.06821,-0.02168,-0.04605,9.250000000000057e-05
Distance $t_i$,0.16318,-0.21816,-0.23864,-0.04786,-0.08537
Fitted param a $t_i$,-0.32375,-0.47344,0.20623,-0.0518,-0.16069
Dataset $t_i$,-0.37018,-0.66364,-0.20734,0.06858,-0.293145


==> data/PearsonCorrelation_TaskSpecific_SVM.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg
Loss $t_i$,0.11393,0.2185,0.52158,0.22325,0.269315
Target $\sigma$ $t_i$,0.00681,0.34173,-0.2349,0.24864,0.09056999999999998
Target $\sigma^2$ $t_i$,0.02692,0.3401,-0.22385,0.21261,0.088945
Distance $t_i$,0.20739,-0.23839,-0.17135,0.22629,0.005984999999999997
Dataset $t_i$,-0.47361,-0.67589,-0.25601,-0.35454,-0.44001250000000003


==> data/PearsonCorrelation_TaskSpecific_xgBoost.csv <==
Feature,School,Chemical,Landmine,Parkinsons,Avg
Loss $t_i$,0.17966,0.11391,0.47244,0.14179,0.22695
Target $\sigma$ $t_i$,-0.05589,-0.26885,0.41038,0.17581,0.06536250000000002
Target $\sigma^2$ $t_i$,-0.03111,-0.26779,0.41784,0.13796,0.064225
Distance $t_i$,0.21367,0.15788,-0.30975,0.0097,0.01787499999999999
Dataset $t_i$,-0.50064,0.11056,-0.4761,-0.06077,-0.23173749999999999

